Review on CFD modeling of electrostatic powder charging during pneumatic conveying

Thus far, Computational Fluid Dynamics (CFD) simulations fail to reliably predict the electrostatic charging of powder during pneumatic conveying. The lack of a predictive tool is one reason for unwanted discharges and growing deposits that make a plant a prime candidate for an explosion. This paper reviews the numerical models' state-of-the-art, limitations, and progress in recent years. In particular, the discussion includes the condenser model, which is up to today most popular in CFD simulations of powder flow electrification but fails to predict most of its features. New experiments led to advanced models, such as the non-uniform charge model, which resolves the local distribution of charge on non-conductive particle surfaces. Further, models relying on the surface state theory predicted bipolar charging of polydisperse particles made of the same material. Whereas these models were usually implemented in CFD tools using an Eulerian-Lagrangian strategy, powder charging was recently successfully described in an Eulerian framework. The Eulerian framework is computationally efficient when handling complete powders; thus, this research can pave the way from academic studies to simulating powder processing units. Overall, even though CFD models for powder flow charging improved, major hurdles toward a predictive tool remain.

==> fig/data/Gro16-6.dat <==
# H. Grosshans, M.V. Papalexandris / Powder Technology 301 (2016) 1008–1015
# Re, q (C/kg)
20000, -5.848e-7
40000, -2.786e-6
60000, -6.138e-6
80000, -9.211e-6



==> fig/data/Nif03-5.dat <==
#M. Nifuku, H. Katoh / Powder Technology 135 – 136 (2003) 234–242
# u_g (m/s), q (10^-8 C/g): 50 g/m^3, 70, 100, 150, 200
00.0,  0.031,  0.011,  0.070,  0.070,  0.051
10.0,  0.415,  0.652,  0.830,  1.007,  1.224
15.0,  0.667,  0.923,  1.653,  2.599,  3.428
25.0,  0.262,  0.696,  1.624,  3.674,  4.581
30.0, -0.039,  0.021,  0.159,  0.337,  0.810
35.0, -0.319, -0.358, -0.634, -1.305, -1.798


==> fig/data/Tan01-5.dat <==
# Powder Technology 118 Ž2001. 121–129
# u_m (m/s), q (10^-16 C)
21.364, 0.568
32.496, 0.533
54.758, 0.461
70.916, 0.461
87.074, 0.417


==> fig/data/Wat03-6.dat <==
7.92079208   -0.00000518
13.16831683  -0.00000798
18.76237624  -0.00000919
23.16831683  -0.00001017
28.61386139  -0.00001139
33.31683168  -0.00001348
38.26732673  -0.00001273
42.32673267  -0.00001199
45.04950495  -0.00001199


==> fig/data/Wat06-5-exp.dat <==
# S. Watano / Chemical Engineering Science 61 (2006) 2271 – 2278
# u_g (m/s), q (muC/g) 2.5 g, 50 g particles
13.358, 0.006, 0.015
21.749, 0.010, 0.016
30.790, 0.009, 0.013
43.629, 0.005, 0.013
65.320, 0.003, 0.011


==> fig/data/Wat06-5-sim.dat <==
# S. Watano / Chemical Engineering Science 61 (2006) 2271 – 2278
# u_g (m/s), q (muC/g) 10k particles, 5k particles
20., 0.032, 0.050
30., 0.034, 0.052
40., 0.035, 0.053
50., 0.037, 0.050
60., 0.034, 0.049


==> fig/data/nuki.dat <==
15744.881, 3.840, 1, 11323.879, 2.222, 1
18368.656, 7.295, 1, 12987.614, 4.509, 1
20321.898, 8.767, 1, 14653.241, 5.319, 1
23492.374, 10.796, 1, 18401.817, 6.430, 1
25859.411, 14.506, 1, 21798.481, 7.032, 1

